Optimizing Answer Set Computation via Heuristic-Based Decomposition

Answer Set Programming (ASP) is a purely declarative formalism developed in the field of logic programming and nonmonotonic reasoning: computational problems are encoded by logic programs whose answer sets, corresponding to solutions, are computed by an ASP system. Different, semantically equivalent, programs can be defined for the same problem; however, performance of systems evaluating them might significantly vary. We propose an approach for automatically transforming an input logic program into an equivalent one that can be evaluated more efficiently. One can make use of existing tree-decomposition techniques for rewriting selected rules into a set of multiple ones; the idea is to guide and adaptively apply them on the basis of proper new heuristics, to obtain a smart rewriting algorithm to be integrated into an ASP system. The method is rather general: it can be adapted to any system and implement different preference policies. Furthermore, we define a set of new heuristics tailored at optimizing grounding, one of the main phases of the ASP computation; we use them in order to implement the approach into the ASP system DLV, in particular into its grounding subsystem I-DLV, and carry out an extensive experimental activity for assessing the impact of the proposal. Under consideration in Theory and Practice of Logic Programming (TPLP).

==> 2qbf-2.dat <==
num	idlv-no-fitness-opt-new-htd	lpopt|idlv-no-decomp	idlv-fitness-opt-no-dec
1	0.1030	0.1040	0.1040
2	0.1040	0.1040	0.1040
3	0.1040	0.1040	0.1040
4	0.1040	0.1040	0.4370
5	0.1040	0.1040	13.3810
6	0.1040	0.1040	18.3200
7	0.1040	0.1040	36.7200
8	0.1040	0.1040	72.1050
9	0.1040	0.1040	nan
10	0.1040	0.1040	nan
11	0.1050	0.2170	nan
12	0.2150	0.2180	nan
13	0.2260	0.3320	nan
14	0.3260	0.3320	nan
15	0.3270	0.4440	nan
16	0.4360	0.4450	nan
17	0.4360	0.4450	nan
18	0.4370	0.4460	nan
19	0.4370	0.6710	nan
20	0.6580	0.7840	nan
21	0.7720	0.7870	nan
22	0.8790	0.7910	nan
23	0.8810	0.7970	nan
24	0.8870	0.9050	nan
25	0.8890	0.9080	nan
26	0.9890	1.0140	nan
27	0.9900	1.0150	nan
28	0.9930	1.0180	nan
29	0.9930	1.0180	nan
30	1.2000	1.2240	nan
31	1.2030	1.2270	nan
32	1.2030	1.2310	nan
33	1.4120	1.2310	nan
34	1.4130	1.4400	nan
35	1.6210	1.4420	nan
36	1.6270	1.4500	nan
37	1.8360	1.4580	nan
38	2.0450	1.8710	nan
39	2.0480	1.8760	nan
40	2.4640	1.8790	nan
41	2.4650	2.0850	nan
42	2.4660	2.0860	nan
43	2.4670	2.0870	nan
44	2.4680	2.2950	nan
45	2.4680	2.3010	nan
46	2.4710	2.3070	nan
47	2.6760	2.3070	nan
48	2.6770	2.5140	nan
49	2.8890	2.5190	nan
50	2.8930	2.5320	nan
51	3.0970	2.9490	nan
52	3.1030	3.2230	nan
53	3.3120	3.3660	nan
54	3.3160	3.5730	nan
55	3.5230	4.0140	nan
56	3.9450	4.2260	nan
57	4.6030	4.4390	nan
58	5.2030	5.2870	nan
59	5.2140	6.3190	nan
60	5.7260	7.8740	nan
61	5.7280	13.5890	nan
62	6.2380	13.5970	nan
63	6.7420	14.6160	nan
64	6.7660	15.0780	nan
65	7.7710	18.6830	nan
66	12.8850	19.2750	nan
67	13.4080	22.8890	nan
68	13.9260	25.8300	nan
69	15.4680	38.0400	nan
70	16.0560	44.1210	nan
71	17.0130	59.3620	nan
72	18.4660	61.3340	nan
73	20.5540	61.4750	nan
74	21.5870	74.6610	nan
75	21.6020	81.7460	nan
76	22.6440	84.8300	nan
77	24.6020	97.9770	nan
78	24.6460	191.4080	nan
79	25.6400	286.7680	nan
80	26.6910	373.6720	nan
81	27.6590	472.3100	nan
82	29.7490	565.7020	nan
83	33.7340	nan	nan
84	38.8450	nan	nan
85	47.9160	nan	nan
86	50.9700	nan	nan
87	55.0170	nan	nan
88	69.1860	nan	nan
89	80.3530	nan	nan
90	84.4030	nan	nan
91	86.3910	nan	nan
92	111.8890	nan	nan
93	319.1500	nan	nan
94	333.0330	nan	nan
95	338.0440	nan	nan
96	387.6720	nan	nan


==> 6thcompGrounding-no-q.dat <==
num	idlv-dec	idlv-no-dec	lpopt
1	0.103	0.104	0.104
2	0.103	0.103	0.103
3	0.103	0.103	0.103
4	0.103	0.103	0.103
5	0.103	0.103	0.103
6	0.103	0.103	0.103
7	0.103	0.103	0.103
8	0.103	0.103	0.103
9	0.103	0.103	0.103
10	0.103	0.103	0.103
11	0.103	0.103	0.103
12	0.103	0.103	0.103
13	0.103	0.103	0.103
14	0.103	0.104	0.103
15	0.103	0.104	0.103
16	0.103	0.104	0.104
17	0.103	0.104	0.104
18	0.103	0.104	0.104
19	0.103	0.104	0.104
20	0.103	0.104	0.104
21	0.103	0.104	0.104
22	0.103	0.104	0.104
23	0.103	0.104	0.104
24	0.104	0.104	0.104
25	0.104	0.104	0.104
26	0.104	0.104	0.104
27	0.104	0.104	0.104
28	0.104	0.104	0.104
29	0.104	0.104	0.104
30	0.104	0.104	0.104
31	0.104	0.104	0.104
32	0.104	0.104	0.104
33	0.104	0.104	0.104
34	0.104	0.104	0.104
35	0.104	0.104	0.104
36	0.104	0.104	0.104
37	0.104	0.104	0.104
38	0.104	0.104	0.104
39	0.104	0.104	0.104
40	0.104	0.104	0.104
41	0.104	0.104	0.104
42	0.104	0.104	0.104
43	0.104	0.104	0.104
44	0.104	0.104	0.104
45	0.104	0.104	0.104
46	0.104	0.104	0.104
47	0.104	0.104	0.104
48	0.104	0.104	0.104
49	0.104	0.104	0.104
50	0.104	0.104	0.104
51	0.104	0.104	0.104
52	0.104	0.104	0.104
53	0.104	0.104	0.104
54	0.104	0.104	0.104
55	0.104	0.104	0.104
56	0.104	0.104	0.104
57	0.104	0.104	0.104
58	0.104	0.104	0.104
59	0.104	0.104	0.104
60	0.104	0.104	0.104
61	0.104	0.104	0.104
62	0.104	0.104	0.104
63	0.104	0.104	0.104
64	0.104	0.104	0.104
65	0.104	0.104	0.104
66	0.104	0.104	0.104
67	0.104	0.104	0.104
68	0.104	0.104	0.104
69	0.104	0.104	0.104
70	0.104	0.104	0.104
71	0.104	0.104	0.104
72	0.104	0.104	0.104
73	0.104	0.104	0.104
74	0.104	0.104	0.104
75	0.104	0.104	0.104
76	0.104	0.104	0.104
77	0.104	0.104	0.104
78	0.104	0.104	0.104
79	0.104	0.104	0.104
80	0.104	0.104	0.104
81	0.104	0.104	0.104
82	0.104	0.104	0.104
83	0.104	0.104	0.104
84	0.104	0.104	0.104
85	0.104	0.104	0.104
86	0.104	0.104	0.104
87	0.104	0.104	0.104
88	0.104	0.104	0.104
89	0.104	0.104	0.104
90	0.104	0.104	0.104
91	0.104	0.104	0.104
92	0.104	0.104	0.104
93	0.104	0.104	0.104
94	0.104	0.104	0.104
95	0.104	0.104	0.104
96	0.104	0.104	0.104
97	0.104	0.104	0.104
98	0.104	0.104	0.104
99	0.104	0.105	0.104
100	0.104	0.105	0.104
101	0.104	0.105	0.105
102	0.104	0.105	0.105
103	0.104	0.105	0.105
104	0.104	0.107	0.112
105	0.104	0.215	0.112
106	0.112	0.215	0.112
107	0.112	0.215	0.113
108	0.112	0.215	0.113
109	0.214	0.215	0.115
110	0.215	0.215	0.119
111	0.215	0.215	0.217
112	0.215	0.215	0.217
113	0.215	0.215	0.217
114	0.215	0.215	0.217
115	0.215	0.215	0.217
116	0.215	0.215	0.217
117	0.215	0.215	0.217
118	0.215	0.215	0.217
119	0.215	0.215	0.217
120	0.215	0.215	0.217
121	0.215	0.215	0.217
122	0.215	0.215	0.217
123	0.215	0.215	0.217
124	0.215	0.215	0.217
125	0.215	0.216	0.217
126	0.215	0.216	0.217
127	0.215	0.216	0.217
128	0.215	0.216	0.217
129	0.215	0.218	0.217
130	0.216	0.223	0.217
131	0.216	0.223	0.217
132	0.216	0.228	0.217
133	0.216	0.236	0.217
134	0.216	0.325	0.217
135	0.216	0.325	0.217
136	0.216	0.325	0.218
137	0.231	0.326	0.218
138	0.325	0.326	0.218
139	0.325	0.326	0.221
140	0.326	0.326	0.225
141	0.326	0.326	0.329
142	0.326	0.326	0.329
143	0.326	0.326	0.329
144	0.326	0.326	0.329
145	0.326	0.326	0.329
146	0.326	0.326	0.329
147	0.326	0.326	0.329
148	0.326	0.326	0.33
149	0.326	0.326	0.33
150	0.326	0.326	0.33
151	0.326	0.326	0.33
152	0.326	0.326	0.33
153	0.326	0.326	0.33
154	0.326	0.326	0.33
155	0.326	0.327	0.33
156	0.326	0.327	0.33
157	0.326	0.327	0.33
158	0.327	0.327	0.33
159	0.327	0.327	0.33
160	0.327	0.327	0.33
161	0.327	0.328	0.33
162	0.327	0.328	0.331
163	0.331	0.329	0.331
164	0.436	0.335	0.337
165	0.436	0.335	0.338
166	0.436	0.436	0.44
167	0.436	0.436	0.441
168	0.436	0.436	0.441
169	0.437	0.436	0.442
170	0.437	0.436	0.442
171	0.437	0.436	0.442
172	0.437	0.436	0.442
173	0.437	0.437	0.442
174	0.437	0.437	0.442
175	0.437	0.437	0.443
176	0.437	0.437	0.443
177	0.438	0.437	0.443
178	0.438	0.437	0.443
179	0.438	0.437	0.443
180	0.438	0.437	0.444
181	0.438	0.437	0.444
182	0.439	0.438	0.444
183	0.439	0.438	0.445
184	0.439	0.438	0.451
185	0.439	0.439	0.451
186	0.439	0.439	0.452
187	0.44	0.44	0.552
188	0.446	0.445	0.553
189	0.446	0.449	0.554
190	0.546	0.546	0.554
191	0.546	0.547	0.554
192	0.547	0.547	0.554
193	0.547	0.547	0.554
194	0.547	0.547	0.554
195	0.547	0.547	0.554
196	0.547	0.547	0.554
197	0.547	0.547	0.554
198	0.547	0.547	0.555
199	0.547	0.547	0.555
200	0.547	0.547	0.555
201	0.547	0.547	0.555
202	0.547	0.547	0.555
203	0.547	0.548	0.555
204	0.547	0.548	0.555
205	0.548	0.548	0.555
206	0.548	0.548	0.555
207	0.548	0.548	0.555
208	0.548	0.548	0.555
209	0.548	0.548	0.555
210	0.548	0.548	0.555
211	0.548	0.548	0.555
212	0.548	0.549	0.555
213	0.548	0.549	0.555
214	0.548	0.549	0.555
215	0.548	0.549	0.556
216	0.548	0.55	0.556
217	0.549	0.55	0.556
218	0.549	0.55	0.556
219	0.549	0.566	0.556
220	0.549	0.658	0.556
221	0.55	0.659	0.556
222	0.55	0.659	0.556
223	0.554	0.66	0.557
224	0.554	0.663	0.557
225	0.657	0.768	0.557
226	0.659	0.769	0.557
227	0.659	0.769	0.558
228	0.66	0.77	0.564
229	0.66	0.771	0.572
230	0.661	0.771	0.667
231	0.661	0.789	0.667
232	0.662	0.881	0.668
233	0.669	0.882	0.668
234	0.679	0.885	0.67
235	0.767	0.992	0.673
236	0.769	0.992	0.675
237	0.769	0.992	0.779
238	0.77	0.992	0.792
239	0.77	0.993	0.893
240	0.77	0.994	0.893
241	0.771	0.997	0.897
242	0.774	0.998	1.007
243	0.88	1.201	1.007
244	0.88	1.204	1.008
245	0.882	1.211	1.01
246	0.886	1.212	1.011
247	0.891	1.213	1.219
248	0.892	1.412	1.22
249	0.992	1.412	1.224
250	0.992	1.412	1.225
251	0.992	1.412	1.43
252	0.993	1.412	1.431
253	0.993	1.414	1.433
254	0.993	1.415	1.433
255	0.999	1.424	1.44
256	1.001	1.622	1.441
257	1.202	1.622	1.443
258	1.203	1.623	1.641
259	1.204	1.623	1.643
260	1.204	1.623	1.643
261	1.208	1.623	1.644
262	1.213	1.624	1.644
263	1.214	1.624	1.644
264	1.412	1.625	1.645
265	1.413	1.625	1.646
266	1.414	1.625	1.646
267	1.418	1.625	1.647
268	1.424	1.627	1.655
269	1.622	1.628	1.857
270	1.623	1.633	1.858
271	1.623	1.636	1.858
272	1.625	1.833	1.859
273	1.625	1.834	1.859
274	1.625	1.834	1.859
275	1.626	1.835	1.859
276	1.629	1.835	1.86
277	1.629	1.837	1.86
278	1.631	1.837	1.861
279	1.631	1.838	1.864
280	1.64	1.838	1.868
281	1.652	1.839	1.868
282	1.836	1.841	1.871
283	1.837	1.841	1.874
284	1.838	1.843	1.899
285	1.838	1.847	2.282
286	1.839	1.849	2.283
287	1.839	1.85	2.286
288	1.84	1.851	2.291
289	1.841	1.852	2.298
290	1.849	2.051	2.298
291	1.849	2.06	2.492
292	1.849	2.26	2.495
293	1.85	2.26	2.497
294	1.852	2.26	2.497
295	2.052	2.263	2.498
296	2.055	2.263	2.5
297	2.062	2.263	2.501
298	2.261	2.264	2.502
299	2.261	2.265	2.503
300	2.263	2.27	2.503
301	2.263	2.271	2.517
302	2.266	2.281	2.54
303	2.272	2.463	2.721
304	2.28	2.468	2.726
305	2.28	2.469	2.727
306	2.281	2.469	2.922
307	2.465	2.469	2.923
308	2.467	2.47	2.927
309	2.468	2.47	3.137
310	2.468	2.471	3.144
311	2.469	2.471	3.149
312	2.469	2.471	3.166
313	2.47	2.474	3.348
314	2.47	2.476	3.349
315	2.472	2.481	3.35
316	2.472	2.494	3.35
317	2.472	2.693	3.351
318	2.476	2.696	3.363
319	2.477	2.698	3.373
320	2.48	2.699	3.439
321	2.496	2.702	3.44
322	2.683	2.705	3.443
323	2.688	2.892	3.56
324	2.692	2.901	3.562
325	2.707	3.098	3.575
326	2.888	3.116	3.769
327	2.894	3.118	3.771
328	2.9	3.119	3.808
329	2.91	3.12	3.987
330	3.103	3.313	3.988
331	3.107	3.32	3.991
332	3.115	3.342	3.995
333	3.119	3.522	4.012
334	3.119	3.538	4.412
335	3.12	3.542	4.414
336	3.133	3.543	4.414
337	3.309	3.544	4.421
338	3.313	3.544	4.457
339	3.32	3.563	4.539
340	3.345	3.73	4.623
341	3.523	3.733	4.831
342	3.53	3.733	4.87
343	3.539	3.734	4.875
344	3.541	3.74	4.883
345	3.545	3.761	4.888
346	3.546	3.782	5.081
347	3.547	3.96	5.261
348	3.553	3.96	5.279
349	3.553	3.97	5.31
350	3.563	3.97	5.319
351	3.733	3.972	5.419
352	3.736	4.171	5.771
353	3.737	4.189	5.775
354	3.759	4.368	5.791
355	3.953	4.371	5.804
356	3.969	4.374	5.816
357	3.972	4.377	5.817
358	3.974	4.378	5.836
359	3.986	4.391	5.907
360	3.989	4.417	6.297
361	4.157	4.575	6.3
362	4.163	4.604	6.302
363	4.369	4.839	6.329
364	4.389	5.002	6.339
365	4.396	5.035	6.35
366	4.42	5.234	6.36
367	4.579	5.716	6.423
368	4.581	5.718	6.808
369	4.587	5.726	6.866
370	4.605	5.728	6.955
371	4.796	5.74	6.983
372	4.798	5.749	6.983
373	4.813	5.764	7.31
374	4.817	5.768	7.314
375	4.849	5.778	7.316
376	4.994	6.234	7.316
377	5.022	6.26	7.317
378	5.03	6.261	7.317
379	5.059	6.262	7.318
380	5.209	6.286	7.319
381	5.239	6.287	7.319
382	5.715	6.3	7.321
383	5.727	6.3	7.321
384	5.729	6.303	7.324
385	5.753	6.744	7.326
386	5.753	7.254	7.327
387	5.775	7.255	7.331
388	5.776	7.256	7.34
389	5.781	7.257	7.343
390	6.238	7.258	7.36
391	6.24	7.259	7.367
392	6.242	7.264	7.369
393	6.242	7.265	7.445
394	6.256	7.265	7.492
395	6.269	7.266	7.829
396	6.271	7.266	7.903
397	6.277	7.268	8.016
398	6.28	7.269	8.357
399	6.297	7.27	8.358
400	6.298	7.291	8.359
401	6.3	7.292	8.362
402	6.739	7.296	8.394
403	7.252	7.312	8.396
404	7.252	7.767	8.418
405	7.255	7.768	8.518
406	7.257	7.807	8.521
407	7.259	7.807	8.534
408	7.26	7.847	8.561
409	7.263	8.285	8.567
410	7.264	9.317	8.594
411	7.265	9.908	9.384
412	7.265	10.356	9.921
413	7.268	10.357	10.093
414	7.268	11.377	10.109
415	7.268	11.38	10.169
416	7.27	11.854	10.172
417	7.274	12.402	10.417
418	7.331	12.518	10.944
419	7.768	12.865	10.947
420	7.853	12.882	11.636
421	8.289	12.995	11.705
422	8.295	12.996	11.944
423	8.296	13.438	11.951
424	8.835	13.929	12.453
425	9.32	14.071	12.502
426	9.828	15.086	12.574
427	9.878	16.612	13.509
428	10.339	16.684	13.59
429	10.883	17.014	13.597
430	11.374	17.125	13.6
431	11.865	17.162	14.273
432	11.908	17.184	14.676
433	12.376	20.566	14.855
434	12.414	21.651	15.463
435	13.019	21.658	15.482
436	13.5	24.602	15.704
437	13.522	29.035	16.111
438	13.931	29.677	16.73
439	14.068	29.968	16.764
440	14.961	36.834	16.765
441	15.045	36.84	20.23
442	16.677	38.288	21.791
443	17.055	41.792	22.361
444	17.106	45.322	26.75
445	17.107	45.482	28.367
446	17.18	48.59	29.073
447	17.195	48.871	29.075
448	22.632	52.108	33.626
449	22.67	55.809	37.024
450	23.592	56.822	37.044
451	29.957	64.293	38.418
452	30.06	65.26	42.866
453	36.88	65.306	44.012
454	37.902	66.259	45.461
455	38.29	66.294	45.625
456	41.842	66.331	48.765
457	45.307	67.219	50.276
458	45.459	67.326	55.741
459	49.616	76.533	55.978
460	51.136	76.701	62.533
461	55.812	76.842	64.696
462	55.832	77.75	67.084
463	64.244	78.753	69.604
464	64.292	78.91	69.618
465	64.302	79.779	69.637
466	64.338	79.787	70.643
467	66.296	79.91	71.64
468	67.88	79.968	72.671
469	68.321	80.317	73.742
470	73.407	80.973	73.813
471	76.556	80.984	76.747
472	76.909	81.353	82.111
473	77.869	81.968	82.137
474	78.737	82.008	82.309
475	78.76	82.338	82.336
476	78.767	83.023	83.144
477	78.768	102.88	83.163
478	78.89	103.945	83.342
479	78.926	112.718	84.179
480	78.944	115.817	84.358
481	79.768	121.215	84.391
482	79.814	130.349	85.367
483	79.877	149.667	85.411
484	80.947	149.719	86.215
485	83.041	150.656	86.277
486	104.958	150.693	107.214
487	105.852	151.682	109.881
488	110.647	151.729	111.267
489	121.19	152.595	126.694
490	130.356	152.643	142.955
491	148.504	152.699	159.11
492	150.616	154.697	159.124
493	150.721	189.595	159.264
494	151.575	199.86	159.951
495	151.642	199.865	160.126
496	152.561	200.81	161.139
497	153.762	303.117	161.156
498	154.631	304.16	161.197
499	155.607	310.205	161.32
500	157.823	423.669	161.351


==> 6thcompSolving-no-q.dat <==
num	idlv-dec-clasp	idlv-no-dec-clasp	lpopt-clasp	idlv-dec-wasp	idlv-no-dec-wasp	lpopt-wasp
1	0.2140	0.1040	0.1130	0.1040	0.1030	0.1030
2	0.2170	0.1040	0.1130	0.1040	0.1030	0.1040
3	0.2330	0.3290	0.2170	0.1040	0.1030	0.1040
4	0.3300	0.4400	0.4420	0.1040	0.1030	0.1040
5	0.4410	0.4430	0.4430	0.1040	0.1040	0.1040
6	0.4460	0.4430	0.4510	0.1040	0.1040	0.1040
7	0.4490	0.5530	0.6670	0.1040	0.1040	0.1040
8	0.5530	0.5540	0.6670	0.1040	0.1120	0.1040
9	0.5540	0.6790	0.6690	0.2170	0.1130	0.2170
10	0.6690	0.7750	0.6710	0.2170	0.1140	0.2170
11	0.7770	0.7810	0.7830	0.2170	0.2160	0.2170
12	0.7800	0.7820	0.7830	0.2170	0.2170	0.2170
13	0.7800	0.8890	0.8930	0.2170	0.2170	0.2170
14	0.7810	0.8920	0.8950	0.2170	0.2170	0.2170
15	0.8890	0.8920	0.8970	0.3300	0.7780	0.2170
16	0.8920	0.8950	0.9030	0.3340	0.7780	0.4410
17	0.8940	1.0120	1.0080	0.6650	0.7790	1.2620
18	1.2130	1.2150	1.0140	0.6690	1.0090	2.0650
19	1.2180	1.2190	1.2190	0.7770	1.4250	2.0870
20	1.2190	1.4250	1.2210	0.7780	1.6380	2.4940
21	1.4250	1.6380	1.2280	1.0140	1.8480	2.4970
22	1.4300	1.6430	1.2320	1.2240	1.8610	2.7010
23	1.4340	1.8560	1.4300	1.4240	2.0630	2.7210
24	1.6380	2.0760	1.8570	1.6400	2.0650	2.9340
25	1.6470	2.0870	1.8640	1.8520	2.0650	3.1280
26	2.0710	2.0920	2.0740	1.8690	2.0730	3.3540
27	2.0730	2.2810	2.0770	2.0670	2.0900	3.5730
28	2.0760	2.2860	2.5340	2.0690	2.4880	3.6220
29	2.2800	2.2950	2.7240	2.3010	2.5180	3.7620
30	2.2850	2.5290	2.9260	2.4860	2.6970	3.7630
31	2.5080	2.7030	2.9410	2.6970	2.7050	4.2000
32	2.7220	2.9280	2.9430	2.7020	2.7100	4.2700
33	2.9210	2.9420	3.1310	2.7350	2.9110	4.4690
34	2.9280	2.9570	3.1530	2.9160	2.9140	4.4910
35	2.9300	3.1460	3.1840	2.9170	2.9190	4.6220
36	2.9350	3.3370	3.3410	2.9210	3.1360	4.7370
37	3.1460	3.3730	3.3900	3.3350	3.3350	5.0380
38	3.1570	3.5750	3.5720	3.4300	3.6110	5.0930
39	3.3350	3.5750	3.5940	3.5520	3.6320	5.8020
40	3.5730	3.5790	4.0130	3.8300	3.9780	6.3330
41	3.5740	3.9900	4.0200	3.8330	4.0220	6.3700
42	3.7680	4.0220	4.4280	4.1900	4.2180	6.7870
43	3.9850	4.2380	4.9020	4.2130	4.2290	6.8490
44	4.0480	4.3980	5.0390	4.2730	4.4180	7.2980
45	4.2410	4.4010	5.0860	4.4830	4.4880	7.9020
46	4.2660	4.4050	5.1110	4.5130	4.5440	7.9580
47	4.3970	4.6070	5.2880	4.8460	5.8120	7.9650
48	4.4270	4.6170	5.7700	5.8450	6.3090	8.3510
49	4.6200	4.6470	5.7980	6.3500	6.3460	8.8950
50	4.6320	4.6630	6.3050	6.9400	6.9390	8.9560
51	4.8970	4.8620	6.3260	6.9530	6.9590	9.5530
52	5.0640	5.0750	6.8180	7.0560	7.3100	9.5590
53	5.0740	5.0950	6.8210	7.3200	7.3450	9.9050
54	5.0810	5.2500	6.9140	7.3650	7.9280	10.0990
55	5.1110	5.2890	7.3130	7.8170	7.9640	10.4080
56	5.2480	5.7580	7.3480	7.8590	8.4000	10.6790
57	5.7640	5.7670	7.4130	7.8890	8.4850	11.4110
58	5.7670	5.8020	7.4490	7.9510	9.0370	12.1890
59	5.7750	5.8220	7.8200	7.9540	9.3600	13.7490
60	5.7890	6.3170	7.9370	8.4930	9.3760	14.4670
61	5.8380	6.8140	8.3340	9.0290	9.4380	14.5120
62	6.3210	6.8660	8.3340	9.3600	9.9290	14.7880
63	6.8390	7.3070	8.3530	9.3610	10.1390	15.5400
64	6.8720	7.3390	8.4110	9.4730	10.3840	15.5550
65	6.8890	7.3440	8.8620	9.6280	10.5950	15.8810
66	7.3040	7.4000	9.3610	9.8750	10.6360	16.4190
67	7.3190	7.4980	9.3700	10.0110	11.4580	16.5980
68	7.3420	7.8090	9.4190	10.1030	11.6210	16.6130
69	7.4000	7.8410	9.5180	10.4170	11.7320	16.8860
70	7.4150	7.8780	9.8860	10.5320	12.9460	17.0410
71	7.8330	7.9310	9.9750	11.0720	13.4440	18.1360
72	7.8360	8.3440	9.9850	11.5070	13.4920	18.4810
73	7.8580	8.3530	10.5190	11.7250	13.4990	18.6010
74	7.8930	8.4030	10.5350	11.9760	13.7610	19.0940
75	8.3260	8.8560	11.0490	12.7090	13.9630	19.6440
76	8.3560	8.8960	11.1640	13.4990	15.0570	19.7720
77	8.3840	8.9320	11.4660	13.4990	15.8060	21.7140
78	8.4140	9.9320	12.1200	13.7460	16.0820	21.7240
79	8.8570	9.9340	12.1240	14.0190	16.2990	21.7270
80	8.8990	9.9600	12.4410	14.5090	16.5340	21.8750
81	8.9510	10.8940	12.4740	14.7840	16.5470	22.3490
82	9.3520	11.0140	12.4810	15.1150	16.5880	22.4220
83	9.4080	11.0510	12.4980	15.5080	16.6350	22.4320
84	9.9230	11.4020	12.6180	15.6760	17.0530	22.7100
85	9.9330	11.4100	12.6410	15.7960	17.4290	22.8660
86	9.9330	11.4390	12.9480	16.0480	17.6270	22.9020
87	9.9790	11.5140	12.9590	16.5090	18.2710	23.7270
88	9.9810	12.4480	13.4780	16.9270	18.5870	23.8460
89	10.4930	12.5950	13.4800	17.0460	19.0970	23.9250
90	10.4990	12.9950	13.6640	18.5790	19.1250	24.3410
91	10.8920	13.1180	14.0040	18.5820	19.1280	24.7070
92	10.8940	13.6170	14.0200	18.5880	19.1340	25.7680
93	11.0120	13.6270	14.0480	18.6850	19.1400	25.8390
94	11.4020	13.9700	14.2180	19.0920	19.1740	26.2960
95	11.4080	13.9880	15.5060	19.1310	19.5340	26.3520
96	11.4210	13.9930	15.5160	19.1720	19.6950	26.7360
97	11.5560	13.9940	15.5590	19.1820	20.1390	27.7400
98	12.0550	14.0910	15.7010	19.2200	21.3020	28.0150
99	12.0700	14.1590	16.0270	19.5450	21.8730	28.9490
100	12.4450	14.4850	16.0380	19.7030	22.7660	29.3940
101	12.4520	14.6260	16.0870	19.7790	23.3450	29.8670
102	12.5840	14.9920	16.1310	20.6940	24.7280	30.8710
103	12.5990	15.0380	16.1460	21.2700	24.7600	31.8050
104	12.9700	15.0460	16.5690	21.3520	24.8820	32.6050
105	13.1070	15.1960	16.5790	21.8790	26.2780	32.8600
106	13.4820	15.2000	16.5870	22.8090	26.7640	33.7130
107	13.6410	15.5340	16.6650	23.3410	26.9080	34.2250
108	13.9660	15.5590	17.1650	23.6940	27.2840	36.2780
109	13.9860	15.6710	17.7760	23.8770	27.5030	36.8730
110	13.9900	16.0400	18.2310	23.9580	28.7490	37.8660
111	14.0440	16.2160	18.3370	24.6910	29.7610	39.9780
112	14.6180	16.5460	18.3840	25.0400	29.9380	39.9920
113	15.0440	16.5570	18.4290	25.7450	29.9600	40.0100
114	15.0940	17.0790	18.5820	25.9950	32.5590	40.9260
115	15.1280	17.2640	18.6950	26.0600	33.6560	41.0580
116	15.1760	17.5880	18.7210	26.4380	35.8120	41.0730
117	15.6820	17.7060	19.4170	26.7240	36.9470	41.9860
118	16.0200	18.1670	19.4920	26.7440	37.0670	44.0730
119	16.0440	18.5910	19.6090	26.8850	38.8990	44.4220
120	16.0610	19.1380	20.6690	27.7340	38.9590	44.5900
121	16.0720	20.1080	20.7230	28.0600	39.0280	45.0860
122	16.5500	20.9200	20.8890	28.7540	39.7300	45.7510
123	16.5620	21.6510	20.9300	29.1070	39.7390	45.9650
124	16.6130	21.6770	21.6760	29.4580	40.0750	46.0110
125	16.7260	21.7170	21.7390	29.7550	40.3280	46.1570
126	17.0800	21.8690	21.8710	33.5810	41.2850	50.0990
127	17.2350	22.7370	22.6650	33.9670	44.3770	50.1960
128	17.2380	22.7430	22.6990	35.5360	45.9750	52.6720
129	17.5760	22.7500	22.8180	36.9280	46.0050	53.1680
130	18.2060	22.8970	22.9960	37.0830	46.8770	53.1860
131	18.6160	22.9200	23.7250	38.9870	47.0190	53.4780
132	18.6540	23.6670	23.7420	39.0250	47.1030	54.0860
133	19.2870	23.6760	23.7760	39.7250	47.5840	54.3560
134	20.1610	23.7730	25.0010	39.7760	48.2440	54.7860
135	20.3580	23.8910	25.0530	39.9920	49.0150	55.0950
136	20.3710	23.9750	25.7930	40.0490	49.2260	56.1630
137	20.6450	23.9760	25.8030	40.0720	49.3200	58.5500
138	21.6430	23.9850	26.0390	40.3730	49.6010	60.0870
139	21.6490	24.7170	26.8240	41.0560	50.1620	61.3190
140	21.6820	24.8270	28.0390	41.2350	50.3210	63.7600
141	21.8910	25.7080	28.8400	45.4530	53.3030	64.2050
142	22.6660	26.8050	29.8470	46.0920	54.3210	66.2180
143	22.8400	27.0290	31.7870	46.1450	56.1940	68.4930
144	22.8800	27.7210	31.7990	46.9900	59.3890	69.4280
145	23.7690	27.7250	31.8070	47.0190	59.6720	69.4420
146	23.9980	27.8360	32.7860	47.9960	60.4320	70.0560
147	24.6760	28.7700	32.8020	48.3470	62.2850	70.4260
148	24.7810	29.7570	32.8200	48.6250	62.6720	73.4740
149	24.8890	30.7820	33.2570	49.3440	63.2450	83.6070
150	25.0310	30.8050	34.8230	49.4880	63.2920	84.5790
151	25.7100	32.0360	36.0820	50.0930	63.3050	87.6110
152	25.7280	36.8530	38.3210	50.1840	64.2150	87.8930
153	26.7320	36.9140	39.3790	50.2300	64.5160	88.2070
154	26.9940	37.8720	39.9990	51.0280	65.2790	89.6970
155	27.0040	38.9330	40.9400	53.2000	68.4400	92.3750
156	27.0330	39.3250	43.3080	53.3520	69.0540	92.4210
157	27.7340	40.5820	44.1950	55.2170	69.3290	93.4250
158	27.8030	42.9190	47.0370	56.2680	69.9120	94.7690
159	28.0080	43.2810	47.5820	59.3740	75.3830	95.6180
160	29.7600	43.9960	53.0470	60.2050	76.3510	100.1900
161	30.7690	44.0540	55.3260	61.8170	76.4720	107.2280
162	30.7920	46.0960	56.1650	62.3110	80.4190	111.0650
163	32.0350	47.4530	57.1120	62.3650	80.5130	113.8890
164	32.1920	48.5250	57.8280	63.3190	82.1030	127.4490
165	37.8650	49.2810	59.1740	63.8590	83.5240	131.7520
166	37.8670	51.3610	60.4720	64.2060	88.1520	134.2510
167	39.3530	53.0800	61.2260	64.2450	88.5830	142.2980
168	39.9670	53.1920	62.3130	67.2390	91.6620	158.8740
169	41.9040	54.0900	63.2250	67.4620	96.6220	163.0720
170	43.2500	60.1680	63.3690	69.6210	96.7150	172.1760
171	45.1410	61.2450	63.3960	74.7060	104.9580	176.0640
172	45.9520	62.2230	65.8210	76.4250	108.9120	185.1310
173	46.5200	62.3570	66.2560	79.5220	110.0180	185.8830
174	47.0920	65.2090	68.3020	80.4030	110.7790	197.9810
175	47.5490	68.2990	68.9310	80.4530	111.7670	204.8290
176	48.5780	69.3480	69.4240	80.4820	113.0500	215.5280
177	49.1200	70.4420	69.4510	81.1490	116.2850	216.3360
178	51.0350	71.1980	71.3680	88.2630	120.6430	225.6340
179	51.3600	72.3580	72.4490	89.5420	125.2900	226.3980
180	54.1250	72.3890	73.3930	95.7470	125.8550	232.8530
181	56.1370	72.4880	74.4720	97.6390	131.6550	253.3230
182	58.1470	76.7510	76.2210	100.8090	134.4510	261.9380
183	62.2140	77.1970	78.3850	109.0860	154.3200	268.1940
184	63.1840	77.5320	78.4500	109.7490	155.1970	272.2870
185	64.2570	79.5460	80.5960	112.6320	164.0770	285.1170
186	68.2880	80.4100	81.1170	125.9110	170.7520	292.3410
187	69.3400	82.4370	82.1520	131.7990	175.0430	307.0540
188	70.3150	85.8320	87.5170	132.6870	175.6770	315.9500
189	70.9720	89.5560	90.6690	134.8890	184.7590	317.7230
190	70.9840	92.6080	94.7100	147.3810	194.3730	329.3510
191	72.4770	95.6550	96.7260	151.2130	200.3630	351.9920
192	76.1550	97.7910	101.5490	154.4790	202.7780	356.2270
193	77.5360	101.7170	105.0740	166.3270	204.9870	372.3360
194	77.7590	107.8930	108.0360	171.7900	208.2350	383.1350
195	79.3680	108.0060	111.0110	184.1800	211.6330	387.2880
196	80.4010	108.0480	111.0140	188.2710	213.4710	391.9160
197	82.6260	109.1130	113.5180	190.8900	214.3840	394.1290
198	92.5720	109.8590	114.0540	195.5050	218.5890	405.1250
199	92.6680	110.8690	114.5700	197.0940	223.4120	421.0160
200	96.8050	110.8730	114.9630	200.1690	225.5300	424.9120
201	97.7680	122.2240	115.6550	209.3070	234.4860	435.2810
202	99.6790	124.0420	115.9910	210.0960	245.9580	436.2460
203	106.0800	129.0380	117.1640	212.5970	255.2170	441.9990
204	107.0500	132.1770	131.2560	222.4220	264.1960	445.8340
205	107.0750	132.3200	132.3660	229.2820	269.2220	447.2150
206	108.1100	135.1700	138.8700	239.7090	270.9530	453.9050
207	110.9950	136.0280	141.8930	242.6630	277.3100	458.3590
208	111.9560	136.1570	143.2810	243.8660	283.1050	471.2590
209	114.2790	152.4670	154.0240	245.7670	311.8860	483.1140
210	123.1750	152.5700	158.4610	253.9000	320.2810	493.9300
211	129.2380	157.4250	161.7820	254.2740	328.8270	500.9070
212	131.4610	159.5280	162.6360	265.0350	330.9570	513.8410
213	133.4340	163.5440	169.9590	272.8450	341.0450	523.3280
214	140.2290	167.7520	184.2840	289.1870	355.0120	531.8250
215	142.5410	170.9620	187.9370	292.1160	376.5490	549.9040
216	149.3280	173.6920	188.6300	309.1380	385.1820	580.6490
217	151.4280	177.1670	189.0470	314.6740	385.5270	589.6950
218	153.7980	183.8360	189.9500	316.8320	387.1960	590.2950
219	157.4430	184.8260	191.0380	320.2550	387.9100	597.5200
220	166.0160	193.9000	194.6190	324.1010	388.9970	nan
221	167.8720	195.0280	201.2890	338.4340	403.7630	nan
222	169.6010	199.1980	205.8220	350.1820	407.8920	nan
223	176.7780	208.1700	212.3420	354.2820	409.6670	nan
224	180.9560	209.7140	214.1380	373.7370	419.9580	nan
225	189.8690	220.7770	218.1850	388.3430	420.4290	nan
226	195.9090	222.1850	221.7250	391.8360	421.0940	nan
227	197.2470	227.1290	223.0310	398.9240	424.1260	nan
228	205.5080	260.9360	229.1260	402.2720	427.7430	nan
229	205.5670	275.8370	234.5230	402.7270	429.1980	nan
230	208.1280	278.1830	235.5500	406.2210	437.2620	nan
231	212.1740	295.6090	237.6050	412.7610	439.5480	nan
232	220.7780	305.3370	241.0810	426.2060	458.9570	nan
233	221.3510	306.6420	250.5130	429.0830	460.6170	nan
234	224.7000	313.0930	258.2820	430.4050	463.2900	nan
235	228.2750	321.0580	265.4120	441.5270	467.3250	nan
236	259.1550	324.0920	269.2250	466.8210	476.5360	nan
237	261.8050	340.4490	296.3440	471.2670	501.9160	nan
238	262.6430	350.8590	298.6020	486.5900	502.2630	nan
239	277.8410	374.8280	304.7290	498.5440	511.5460	nan
240	294.1400	383.3860	312.3380	501.6210	566.2940	nan
241	295.2710	384.4590	312.6140	512.5630	598.5290	nan
242	301.5270	404.5530	312.7280	524.4620	nan	nan
243	303.5500	408.8190	319.1290	549.7920	nan	nan
244	304.8320	421.9830	319.7400	597.2320	nan	nan
245	304.9310	428.3910	323.1670	nan	nan	nan
246	307.8280	438.4850	324.9320	nan	nan	nan
247	319.5470	442.5540	348.0650	nan	nan	nan
248	322.2590	445.2120	350.8040	nan	nan	nan
249	332.6700	447.4570	366.8850	nan	nan	nan
250	341.4970	449.7050	366.9090	nan	nan	nan
251	346.7040	456.5320	370.0840	nan	nan	nan
252	348.9040	463.9680	380.3070	nan	nan	nan
253	352.1010	465.1910	382.5850	nan	nan	nan
254	362.2170	476.7140	388.2630	nan	nan	nan
255	368.7700	478.6130	396.6020	nan	nan	nan
256	381.7720	492.8470	419.2130	nan	nan	nan
257	386.3960	512.1830	419.6040	nan	nan	nan
258	404.4910	521.0390	441.3630	nan	nan	nan
259	404.7450	534.6550	457.3820	nan	nan	nan
260	435.0510	570.8510	463.7030	nan	nan	nan
261	447.2630	597.2750	478.9280	nan	nan	nan
262	450.0710	nan	490.0240	nan	nan	nan
263	458.6350	nan	515.1500	nan	nan	nan
264	461.1710	nan	529.4150	nan	nan	nan
265	461.9590	nan	557.8010	nan	nan	nan
266	464.6500	nan	583.8570	nan	nan	nan
267	478.1040	nan	591.9460	nan	nan	nan
268	484.7290	nan	592.6050	nan	nan	nan
269	515.8240	nan	601.3420	nan	nan	nan
270	521.0310	nan	nan	nan	nan	nan
271	533.5640	nan	nan	nan	nan	nan
272	535.4020	nan	nan	nan	nan	nan
273	537.7290	nan	nan	nan	nan	nan
274	593.8010	nan	nan	nan	nan	nan
275	596.1970	nan	nan	nan	nan	nan

